Point Cloud-Assisted Neural Image Compression

High-efficient image compression is a critical requirement. In several scenarios where multiple modalities of data are captured by different sensors, the auxiliary information from other modalities are not fully leveraged by existing image-only codecs, leading to suboptimal compression efficiency. In this paper, we increase image compression performance with the assistance of point cloud, which is widely adopted in the area of autonomous driving. We first unify the data representation for both modalities to facilitate data processing. Then, we propose the point cloud-assisted neural image codec (PCA-NIC) to enhance the preservation of image texture and structure by utilizing the high-dimensional point cloud information. We further introduce a multi-modal feature fusion transform module (MMFFT) to capture more representative image features, remove redundant information between channels and modalities that are not relevant to the image content. Our work is the first to improve image compression performance using point cloud and achieves state-of-the-art performance.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).

